Influence of the particle distribution on dust explosions in the 20 L sphere

It is essential to standardize the safety characteristics of dust explosions to mitigate their impact on the process industries. The 20 L sphere primarily investigates the safety characteristics, namely explosion pressure (P_ex) and the rate of pressure rise ((dP/dt)_ex), of dust explosions at the laboratory level. Ensuring uniform dust distribution inside the sphere is essential for accurate data acquisition and standardization. However, whirls created by the incoming flow through the nozzle yield particles to concentrate near the wall before ignition. This study simulated the explosion inside a 20 L sphere to investigate the impact of near-wall particle concentration on the safety characteristics. The OpenFOAM model based on the Euler-Lagrangian approach was benchmarked against experimental data of lycopodium dust explosions. A novel radial homogeneity parameter Phi (0 <= Phi <= 1) quantifies the near-wall particle concentration. The parameter Phi is calculated using a power law based on the radial component of particle coordinates, where Phi = 1 indicates a uniform distribution, and Phi = 0 represents all particles concentrating on the wall. Different particle distributions (Phi = 0.1, 0.2, ..., 1) are initiated before ignition. As Phi decreases from 1, P_ex and (dP/dt)_ex first decrease, but beyond a certain point, both parameters increase. At Phi = 0.1, both P_ex and (dP/dt)_ex reach their highest values, which are 1.75% and 10.1% higher than the uniform distribution, respectively. The lowest values arise at Phi = 0.7, with reductions of 0.25% and 5.6% compared to the uniform distribution. Thus, high near-wall concentrations enhance explosion intensity, while moderate concentrations result in lower intensity than the uniform distribution.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



